Local Is Not a Sufficient Privacy Boundary: Governing OS-Integrated On-Device AI

On-device inference limits remote exposure but does not establish privacy when an operating-system assistant assembles cross-application data, retains derived state, or delegates actions. We present a feature-boundary audit method combining six privacy-failure surfaces, a five-dimension rubric with separate evidence grades, and records for adjacent data and authority paths. We apply it to Apple Foundation Models, Apple Private Cloud Compute, Android AICore/Gemini Nano, and Microsoft Recall using primary public documentation. A formative comparison of two 20-item assessment records identifies ambiguities in notice, retention, path ownership, and accountability. Across the four boundaries, D1 and D2 reach level 1 while D4 remains undetermined, reflecting coarse documented boundaries but unresolved workflow mediation. We also specify a minimized event record and release comparison for fleet security triage and scoped forensic review.

==> supplement/adjacent_boundaries.csv <==
adjacent_boundary_id,parent_boundary_id,target_boundary_id,path_or_trigger,crossed_data_or_authority,control_owner,evidence_source_key,reachability_status,reachability_evidence,evaluation_status,claim_level,downstream_blocker_propagation,retained_parent_obligation
FM-HOST-PERSISTENCE,APPLE-FM-WWDC25,APPLE-FM-HOST-PERSISTENCE,Host application persists session material,Prompt/output/transcript state enters host storage,Host application,apple_wwdc25_foundation_models,DOCUMENTED REACHABLE,WWDC25 stateful session and transcript,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
FM-HOST-TOOLS,APPLE-FM-WWDC25,APPLE-FM-HOST-TOOLS,Model requests a custom tool,Tool arguments and delegated execution authority,Host application and tool provider,apple_wwdc25_foundation_models,DOCUMENTED REACHABLE,WWDC25 tool-calling interface,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,"Framework dispatch, notice and provenance remain parent obligations; host tool execution is adjacent."
FM-HOST-ACTIONS,APPLE-FM-WWDC25,APPLE-FM-HOST-ACTIONS,Host application acts on model output,Generated content and recipient or side-effect authority,Host application,apple_wwdc25_foundation_models,CONDITIONAL,Reachable when the host application consumes model output as action input,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
PCC-CLIENT-SOURCE,APPLE-PCC-2025,APPLE-PCC-CLIENT-SOURCE,Client constructs the PCC request,App-selected local context enters remote payload,Client application and Apple Intelligence,apple_intelligence_privacy,DOCUMENTED REACHABLE,Apple Intelligence selects and sends a request to PCC,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
PCC-CLIENT-ACTIONS,APPLE-PCC-2025,APPLE-PCC-CLIENT-ACTIONS,Client consumes PCC output,Remote output enters client tool or application authority,Client application and Apple Intelligence,apple_intelligence_privacy,CONDITIONAL,Reachable when the client consumes PCC output for an action,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
AICORE-HOST-RAG,ANDROID-AICORE-2026DOC,ANDROID-AICORE-HOST-RAG,Host application retrieves context for a request,Retrieved local or remote content enters the AICore prompt,Android host application,android_gemini_nano,DOCUMENTED REACHABLE,Gemini Nano API permits app-supplied prompt context,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
AICORE-HOST-STORAGE,ANDROID-AICORE-2026DOC,ANDROID-AICORE-HOST-STORAGE,Host application stores request material,Request or output enters application-managed state,Android host application,android_gemini_nano,CONDITIONAL,Reachable when the host stores request input or output,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
AICORE-HOST-NETWORK,ANDROID-AICORE-2026DOC,ANDROID-AICORE-HOST-NETWORK,Host application sends data over the network,Request context or model output crosses an external network boundary,Android host application,android_gemini_nano,CONDITIONAL,AICore lacks direct internet access but the host application may use network authority,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
AICORE-HOST-TOOLS,ANDROID-AICORE-2026DOC,ANDROID-AICORE-HOST-TOOLS,Host application invokes a tool,Model-derived arguments and delegated execution authority,Android host application and tool provider,android_gemini_nano,CONDITIONAL,Reachable when host code maps model output to a tool action,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,Service request duties and host tool duties remain separate; adjacency does not establish all internal D4 conditions.
AICORE-FALLBACK,ANDROID-AICORE-2026DOC,ANDROID-AICORE-REMOTE-FALLBACK,Host application routes to a remote model or service,Request payload crosses from device to remote processing,Android host application and remote service,android_gemini_nano,CONDITIONAL,Reachable when the host implements a remote route,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
AICORE-MODEL-DELIVERY,ANDROID-AICORE-2026DOC,ANDROID-AICORE-MODEL-DELIVERY,AICore model or configuration changes,"Model files, configuration, and update authority",Android platform,google_android_aicore_help,DOCUMENTED REACHABLE,AICore model storage and update guidance,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,Inference request obligations remain; updater rollback is not request-service accountability.
RECALL-CLICK-TO-DO,MS-RECALL-2026DOC,MS-RECALL-CLICK-TO-DO,User invokes Click to Do on Recall content,Snapshot-derived content enters action authority,Microsoft Click to Do,microsoft_recall_click_to_do,DOCUMENTED REACHABLE,Click to Do runs on a selected Recall snapshot,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
RECALL-INTERNET-ARTIFACTS,MS-RECALL-2026DOC,MS-RECALL-INTERNET-ARTIFACTS,Recall retrieves artifacts for a snapshot URL top-level domain,Domain-derived request metadata leaves the device and favicon or website metadata enters Recall,Microsoft Recall and the remote website,microsoft_recall_manage,OCCASIONAL DOCUMENTED REACHABLE,Manage Recall states that Recall occasionally gets favicons or website metadata from the internet for a snapshot URL top-level domain,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,"Recall request initiation, event notice and payload provenance remain internal; remote website handling is adjacent."
RECALL-FEEDBACK,MS-RECALL-2026DOC,MS-RECALL-FEEDBACK,User submits feedback with an attachment,Recall data and an attached screenshot may be sent to Microsoft,Microsoft feedback service,microsoft_recall_manage;microsoft_recall_click_to_do,CONDITIONAL USER ACTION,Manage Recall states that feedback sends Recall data including user-attached screenshots; Click to Do documents temporary feedback files,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
RECALL-EXPORT,MS-RECALL-2026DOC,MS-RECALL-EXPORT,EEA user exports past Recall snapshots,Encrypted snapshot export leaves the Recall store,User and selected destination,microsoft_recall_manage,CONDITIONAL EEA USER INITIATED,Manage Recall documents per-user export and administrator policy only,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
RECALL-CONTINUOUS-EXPORT,MS-RECALL-2026DOC,MS-RECALL-CONTINUOUS-EXPORT,EEA user enables continuous export of future snapshots,Encrypted snapshots are repeatedly exported from the Recall store,User and selected destination,microsoft_recall_manage,CONDITIONAL EEA USER ENABLED,Manage Recall documents a user-enabled continuous export setting and 30-day reminders,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
RECALL-DIAGNOSTICS,MS-RECALL-2026DOC,MS-RECALL-DIAGNOSTICS,Windows diagnostic reporting is enabled,Recall or Click to Do diagnostic data may leave the device,Microsoft diagnostic service,microsoft_recall_manage,CONDITIONAL,Manage Recall states that diagnostic data may be provided according to privacy settings,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
RECALL-COPILOT,MS-RECALL-2026DOC,MS-RECALL-COPILOT,User selects Ask Copilot in Click to Do,Selected snapshot-derived content enters a separate assistant boundary,Microsoft Copilot,microsoft_recall_click_to_do,CONDITIONAL REGION AND USER ACTION,Click to Do documentation states that selected content is handed to Copilot and the action is unavailable in some regions,NOT EVALUATED,END-TO-END WORKFLOW,BLOCKS,
PCC-AGENT-ENTRY,APPLE-PCC-2025,APPLE-PCC-AGENT-2026DOC,Client selects an agent workflow rather than the one-shot capability,Request acquires agent tool and session-state paths,Apple PCC workflow,apple_pcc_agent,CONDITIONAL,PCC agent workflows; request-routing parameters,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,
PCC-REPORT-STORE,APPLE-PCC-2025,APPLE-PCC-CLIENT-REPORT-STORE,Client enables or exports Apple Intelligence Report,Attestations and request metadata enter client report storage,Client OS and user,apple_pcc_report,CONDITIONAL,Overview; export enabled in Settings,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,Server routing/report specification does not discharge client-delivered notice or parent routing obligations.
PCC-AGENT-DELEGATION,APPLE-PCC-AGENT-2026DOC,APPLE-PCC-DELEGATED-WORKER,Agent delegates a tool to another PCC node,Request data and execution authority cross a worker boundary inside PCC,Apple PCC,apple_pcc_agent;apple_pcc_transitive,CONDITIONAL,Delegated tool calls; Request execution log,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,
PCC-AGENT-EXTERNAL,APPLE-PCC-AGENT-2026DOC,APPLE-PCC-EXTERNAL-TOOL,Agent invokes external tool gateway,Query-derived tool arguments reach gateway and downstream provider,Apple tool gateway and downstream provider,apple_pcc_agent;apple_pcc_report,CONDITIONAL,Security properties of external tool calls,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,Parent destination selection and disclosure mediation remain internal; gateway/provider handling is adjacent.
PCC-AGENT-CLIENT-TOOL,APPLE-PCC-AGENT-2026DOC,APPLE-PCC-CLIENT-TOOLS,Tool not implemented by PCC returns to client,Tool request executes under client authority; result can return in later turn,Client application and tool owner,apple_pcc_agent,CONDITIONAL,Extending workflows with tools; local tool not in outboundCalls,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,Parent tool request/provenance remains separate from client execution and recipient obligations.
PCC-AGENT-CACHE,APPLE-PCC-AGENT-2026DOC,APPLE-PCC-ENCRYPTED-CACHE,Multi-turn workflow reuses KV state,Encrypted cache persists across turns; client keys reauthorize access,Apple PCC and client key management,apple_pcc_multiturn,CONDITIONAL,KV cache reuse; Persistent client connection,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,
PCC-AGENT-REPORT-STORE,APPLE-PCC-AGENT-2026DOC,APPLE-PCC-CLIENT-REPORT-STORE,Agent report is retained or exported on client,Tool names and arguments enter client-accessible report storage,Client OS and user,apple_pcc_report,CONDITIONAL,Overview; outboundCalls,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,
PCC-AGENT-PIR,APPLE-PCC-AGENT-2026DOC,APPLE-PCC-PIR-LOOKUP,Workflow invokes private information retrieval,Encrypted database query crosses lookup-service boundary,Apple PCC and PIR service,apple_pcc_agent,CONDITIONAL,Extending workflows with tools; Private Information Retrieval,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,
PCC-AGENT-CLIENT-SOURCE,APPLE-PCC-AGENT-2026DOC,APPLE-PCC-CLIENT-SOURCE,Client constructs an agent request,Client-selected context enters agent workflow,Client application and Apple Intelligence,apple_pcc_agent;apple_intelligence_privacy,DOCUMENTED REACHABLE,PCC agent workflows; client-initiated request,DOCUMENTARY PATH DESCRIPTION ONLY; NO IMPLEMENTATION EVALUATION,END-TO-END WORKFLOW WHEN PATH ENABLED,BLOCKS,


==> supplement/boundary_registry.csv <==
boundary_id,boundary_name,product_version,os_api_version,model_config,region,account_profile,policy_profile,feature_flags,documentation_cutoff,evidence_source_key,evaluation_scope,scoring_rule_version
APPLE-FM-WWDC25,Apple Foundation Models WWDC25 on-device text-only session,Foundation Models framework introduced at WWDC25,iOS 26 / iPadOS 26 / macOS 26-era API,SystemLanguageModel on-device text-only session,UD,UD,Host-application controlled,"Host tool implementations, persistence and actions adjacent; framework dispatch duties retained; WWDC26 providers outside historical scope",2026-07-24,apple_foundation_models;apple_wwdc25_foundation_models;apple_wwdc26_foundation_models,DOCUMENTARY CONTROL-ANCHOR PROFILE; NO AUTHOR-RUN TESTS,FB-FINAL-v2
APPLE-PCC-2025,Apple PCC one-shot request-handling path,One-shot PCC design; no measured production build,Client OS and API version UD,One-shot inference; agent tools and multi-turn cache separately registered,UD,Apple Intelligence-enabled configuration,Publicly documented default controls,Client sources/actions and exported-report storage adjacent; agent expansion separately registered,2026-09-14,apple_intelligence_privacy;apple_pcc_security;apple_pcc_security_guide;apple_pcc_report;apple_pcc_transparency;apple_pcc_hardware;apple_pcc_vre;apple_pcc_soc3;apple_pcc_soc3_report,DOCUMENTARY CONTROL-ANCHOR PROFILE; NO AUTHOR-RUN TESTS,FB-FINAL-v2
ANDROID-AICORE-2026DOC,Android AICore/Gemini Nano request API,Documentation snapshot through cutoff,AICore API version UD,Gemini Nano local request through AICore,UD,UD,Host-application controlled,App RAG; storage; network; tools; remote fallback; and model delivery adjacent,2026-09-08,android_gemini_nano;android_aicore_privacy;google_android_aicore_help,DOCUMENTARY CONTROL-ANCHOR PROFILE; NO AUTHOR-RUN TESTS,FB-FINAL-v2
MS-RECALL-2026DOC,Microsoft Recall snapshot/index workflow,Recall for Copilot+ PCs documented through cutoff,Windows 11 build UD,Local snapshot capture; OCR; semantic index; and search,General configuration; export paths EEA only,Per-user opt-in,Consumer controls and documented enterprise policy,"Snapshot capture/index; metadata-request initiation internal; recipient handling, actions, feedback, export, diagnostics and Copilot adjacent",2026-07-24,microsoft_recall_manage;microsoft_recall_click_to_do;microsoft_recall_privacy;microsoft_recall_architecture;microsoft_recall_snapshots_disk,DOCUMENTARY CONTROL-ANCHOR PROFILE; NO AUTHOR-RUN TESTS,FB-FINAL-v2
APPLE-PCC-AGENT-2026DOC,PCC Agent documented tool and multi-turn paths,PCC Agent security-guide snapshot; no measured production build,Report encoding documented for client OS 26.4 onward; no observed client build,PCCAgentApp workflows; delegated tools; external gateway; client tools; multi-turn state,UD,UD,Documented routing and tool controls; no observed deployment profile,Tool invocation and cache reuse conditional on workflow; production enablement UD,2026-09-14,apple_pcc_agent;apple_pcc_transitive;apple_pcc_report;apple_pcc_multiturn,PROPERTY-LEVEL DOCUMENT REVIEW ONLY; NO AGGREGATE MATURITY SCORE,PROPERTY-LEVEL; NOT SCORED


==> supplement/evidence_ledger.csv <==
boundary_id,boundary,dimension,control_score,scope_status,evidence_grade,test_outcome,claim_status,adjacent_boundary_ids,source_key,locator,documented_basis,missing_evidence_or_scope_cap,evidence_origin,evidence_scope,artifact_status,pcc_evidence_ids,scoring_rule_version
APPLE-FM-WWDC25,Apple Foundation Models WWDC25 on-device text-only session,D1,1,,E2,UNTESTED,NOT ASSESSED,,apple_foundation_models;apple_wwdc25_foundation_models,FoundationModels API reference; WWDC25 transcript: The model; respond(to:),Session receives host-app-supplied inputs and has no ambient source authority inside this boundary.,Per-task source manifest; platform provenance; redaction record; denied-source log.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
APPLE-FM-WWDC25,Apple Foundation Models WWDC25 on-device text-only session,D2,1,,E2,UNTESTED,NOT ASSESSED,,apple_foundation_models_policy;apple_wwdc25_foundation_models,Prohibited uses; Instructions,Developer use rules; documented instruction hierarchy.,Task-purpose labels; retrieval budgets; tested sensitive-inference suppression.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
APPLE-FM-WWDC25,Apple Foundation Models WWDC25 on-device text-only session,D3,1,,E2,UNTESTED,NOT ASSESSED,FM-HOST-PERSISTENCE,apple_foundation_models;apple_wwdc25_foundation_models,Stateful session; transcript,Stateful session and transcript surfaces.,Retention window; deletion semantics; host-app persistence audit.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
APPLE-FM-WWDC25,Apple Foundation Models WWDC25 on-device text-only session,D4,,UD,E2,UNTESTED,NOT ASSESSED,FM-HOST-TOOLS;FM-HOST-ACTIONS,apple_wwdc25_foundation_models,Tool calling,Framework tool dispatch and transcript integration; host tool implementations and recipients separately registered.,Internal confirmation or delivered notice; dispatch policy and provenance. Adjacent recipient records do not discharge parent duties.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
APPLE-FM-WWDC25,Apple Foundation Models WWDC25 on-device text-only session,D5,,UD,E1,UNTESTED,NOT ASSESSED,,apple_foundation_models_policy,Acceptable Use Requirements,Framework acceptable-use restrictions; no capability-specific accountability undertaking established by these rules alone.,"Named accountable owner and explicit undertaking; then feature logs, gates, recourse and change evidence.",PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
APPLE-PCC-2025,Apple PCC one-shot request-handling path,D1,1,,E2,UNTESTED,NOT ASSESSED,PCC-CLIENT-SOURCE,apple_pcc_security;apple_intelligence_privacy,Stateless computation; Private Cloud Compute,Request-bounded server processing; no active-source scoping at this boundary.,Runtime payload manifest; denied-payload minimization tests.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
APPLE-PCC-2025,Apple PCC one-shot request-handling path,D2,1,,E2,UNTESTED,NOT ASSESSED,,apple_pcc_security,No privileged runtime access,Privileged provider access constrained at the recipient boundary; no task-level flow or inference restraint.,Task-level domain labels; provenance; inference-restraint tests.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
APPLE-PCC-2025,Apple PCC one-shot request-handling path,D3,2,,E2,UNTESTED,NOT ASSESSED,PCC-AGENT-ENTRY;PCC-REPORT-STORE,apple_pcc_security;apple_pcc_security_guide,Stateless computation and enforceable guarantees,Stateless computation; constrained debugging and logging.,Negative tests across service memory; logs; crash paths; updates. Multi-turn cache and client report storage are separate paths.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
APPLE-PCC-2025,Apple PCC one-shot request-handling path,D4,,UD,E2,UNTESTED,NOT ASSESSED,PCC-CLIENT-ACTIONS;PCC-AGENT-ENTRY;PCC-REPORT-STORE,apple_pcc_report,Apple Intelligence Report: Overview and one-shot request routing/attestation fields,One-shot routing and attestation schema; no collected request report. Agent tool-argument fields excluded from this cell.,Delivered notice for applicable internal routing; source attribution and recipient controls. Client notice and agent recipients separately owned.,PROVIDER DOCUMENTATION,"Only one-shot routing/attestation subclaims of PCC-E04. Agent-specific external arguments and recipients belong to property records, not this cell.",DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,PCC-E04,FB-FINAL-v2
APPLE-PCC-2025,Apple PCC one-shot request-handling path,D5,1,,E2;E3,UNTESTED,NOT ASSESSED,,apple_pcc_security;apple_pcc_transparency;apple_pcc_vre;apple_pcc_soc3_report,Release transparency; VRE Overview; SOC 3 report pp. 3-5,Explicit public-verification undertaking; separate release/inspection designs and completed provisioning examination.,Task-level recourse; privacy regression replay; workflow rollback and contestability.,PROVIDER DESIGN; EXTERNAL PROVISIONING ASSESSOR,E2: release/report/inspection design. E3: provisioning controls May 2025-April 2026 only; no AI-service assurance.,DESIGNS AND COMPLETED EXAMINATION REVIEWED; NOT REPRODUCED,PCC-E01;PCC-E02;PCC-E03;PCC-E08,FB-FINAL-v2
ANDROID-AICORE-2026DOC,Android AICore/Gemini Nano request API,D1,1,,E2,UNTESTED,NOT ASSESSED,AICORE-HOST-RAG,android_aicore_privacy;android_gemini_nano,Data isolation; Gemini Nano privacy section,Per-request AICore isolation; host app selects inputs.,Platform-visible source provenance; task scoping; denial logs.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
ANDROID-AICORE-2026DOC,Android AICore/Gemini Nano request API,D2,1,,E2,UNTESTED,NOT ASSESSED,,android_aicore_privacy,Safety,AICore isolation and safety controls.,Purpose labels; retrieval budgets; privacy-specific inference tests.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
ANDROID-AICORE-2026DOC,Android AICore/Gemini Nano request API,D3,2,,E2,UNTESTED,NOT ASSESSED,AICORE-HOST-STORAGE,android_aicore_privacy;android_gemini_nano,Data isolation; Gemini Nano privacy section,Request input/output non-retention.,Retention/deletion tests; inspectable memory ledger.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
ANDROID-AICORE-2026DOC,Android AICore/Gemini Nano request API,D4,,UD,E2,UNTESTED,NOT ASSESSED,AICORE-HOST-NETWORK;AICORE-HOST-RAG;AICORE-HOST-TOOLS;AICORE-FALLBACK,android_gemini_nano;android_aicore_privacy,Gemini Nano privacy; AICore data isolation and internet access,Local inference and app/update routes are separate subclaims. Model delivery is not remote inference fallback.,Applicable internal notice and mediation duties; separately evaluated app/update records. No whole-dimension absence established.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
ANDROID-AICORE-2026DOC,Android AICore/Gemini Nano request API,D5,,UD,E2,UNTESTED,NOT ASSESSED,AICORE-MODEL-DELIVERY,android_gemini_nano;google_android_aicore_help,Developer responsibility; About Android AICore; AICore updates,Developer obligations and model-update controls have separate owners; no explicit request-service accountability undertaking established.,"Named service owner and explicit accountability undertaking; feature logs, gates and recourse. Updater rollback not combined into this score.",PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
MS-RECALL-2026DOC,Microsoft Recall snapshot/index workflow,D1,1,,E2,UNTESTED,NOT ASSESSED,,microsoft_recall_privacy;microsoft_recall_manage,"Filtering apps, websites; management filtering policies",App/site filters; enterprise filtering policies.,"Level 2: task-scoped selection and visible active sources. Level 3: provenance logs, redaction and denied-source evidence.",PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
MS-RECALL-2026DOC,Microsoft Recall snapshot/index workflow,D2,1,,E2,UNTESTED,NOT ASSESSED,,microsoft_recall_privacy;microsoft_recall_architecture,Windows Hello and account authentication; Recall security architecture: enclave-protected index and snapshot access,Account authentication and enclave access constrain principals. They do not establish within-account domain or inference limits.,Within-account contextual restraint; purpose labels; retrieval budgets; sensitive-inference tests.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
MS-RECALL-2026DOC,Microsoft Recall snapshot/index workflow,D3,2,,E2,UNTESTED,NOT ASSESSED,,microsoft_recall_architecture;microsoft_recall_snapshots_disk,Snapshot Store/Semantic Index; retention and deletion guidance,Local Snapshot Store/Semantic Index; retention and deletion controls.,Deletion-propagation tests across OCR; vectors; metadata; backups; indexes.,PROVIDER DOCUMENTATION,Inventory of snapshot/index state; duration/capacity classes for snapshots. Individual Secure Settings/index retention rules and deletion propagation not established.,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
MS-RECALL-2026DOC,Microsoft Recall snapshot/index workflow,D4,,UD,E2,UNTESTED,NOT ASSESSED,RECALL-INTERNET-ARTIFACTS;RECALL-CLICK-TO-DO;RECALL-FEEDBACK;RECALL-EXPORT;RECALL-CONTINUOUS-EXPORT;RECALL-DIAGNOSTICS;RECALL-COPILOT,microsoft_recall_manage;microsoft_recall_click_to_do,Management overview; security and privacy architecture; export policy; Click to Do privacy,"Internal web-metadata request initiation; external recipients, actions, feedback, exports and diagnostic handling separately registered. Built-in snapshot cloud sync absent.","Internal event notice, payload and provenance evidence plus separate recipient/action records. No blanket ADJ for D4.",PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2
MS-RECALL-2026DOC,Microsoft Recall snapshot/index workflow,D5,1,,E2,UNTESTED,NOT ASSESSED,,microsoft_recall_privacy;microsoft_recall_manage;microsoft_recall_architecture,Opt-in; pause; Windows Hello; delete controls; enterprise policy,"Recall-specific privacy/security commitments and partial user/admin controls; no complete logs, gates and recourse package.",Feature-level logs; review gates; recourse; independent regression; rollback; contestability; post-change replay.,PROVIDER DOCUMENTATION,Documented control or scope rule for this cell; no observed implementation,DOCUMENT REVIEWED; EXECUTION NOT COLLECTED,,FB-FINAL-v2


==> supplement/pcc_evidence.csv <==
evidence_id,boundary_id,property,evidence_grade,evidence_origin,source_key,locator,documentation_cutoff,configuration_or_period,artifact_status,documented_basis,coverage_limit,author_test_outcome,author_claim_status,adjacent_boundary_ids
PCC-E01,APPLE-PCC-2025,Measured release identity and admission,E2,PROVIDER DOCUMENTATION,apple_pcc_hardware;apple_pcc_transparency,Overview; Hardware design; Hardware lifecycle; Certificate ceremony process; Overview; Release data structure; Binary transparency; Release inclusion verification,2026-09-14,Documented design; production build not observed,SPECIFICATION REVIEWED; NO RUN COLLECTED,Hardware and release-transparency design,No claim about task-purpose correctness,UNTESTED,NOT ASSESSED,PCC-AGENT-ENTRY
PCC-E02,APPLE-PCC-2025,Provisioning controls in examination period,E3,EXTERNAL ASSESSOR; APPLE PUBLISHED,apple_pcc_soc3;apple_pcc_soc3_report,SOC 3 overview; SOC 3 reports; SOC 3 report FAQ; Report pp. 3-5: Scope; Responsibilities; Opinion; Restricted use,2026-09-14,May 1 2025-April 30 2026,COMPLETED REPORT REVIEWED; NOT REPRODUCED,Completed provisioning examination; controls reported effective for May 2025-April 2026,Not AI-service performance/integrity or coverage of proposed privacy probes,UNTESTED,NOT ASSESSED,
PCC-E03,APPLE-PCC-2025,Availability of PCC research environment,E2,PROVIDER DOCUMENTATION,apple_pcc_vre,Overview; Facilitating PCC research,2026-09-14,Documented design; production build not observed,SPECIFICATION REVIEWED; NO RUN COLLECTED,VRE images and inspection capabilities,No author-run VRE experiment or production-equivalence result,UNTESTED,NOT ASSESSED,
PCC-E04,APPLE-PCC-AGENT-2026DOC,Report fields for routing attestation and external tool arguments,E2,PROVIDER DOCUMENTATION,apple_pcc_report,Overview; Base64-encoded attestation bundles,2026-09-14,Documented design; production build not observed,SPECIFICATION REVIEWED; NO RUN COLLECTED,Report specification with external server/tool/arguments,No collected device export or source-document attribution,UNTESTED,NOT ASSESSED,PCC-AGENT-REPORT-STORE
PCC-E05,APPLE-PCC-AGENT-2026DOC,Delegated worker admission and reporting,E2,PROVIDER DOCUMENTATION,apple_pcc_transitive;apple_pcc_agent,Trusted log revisions; Trusted release sets; Request execution log; Extending workflows with tools; Delegated tool calls; Security properties of external tool calls,2026-09-14,Documented design; production build not observed,SPECIFICATION REVIEWED; NO RUN COLLECTED,Transitive attestation and request execution log design,6A log-revision regime distinguished from earlier release-set regime; no run-specific chain,UNTESTED,NOT ASSESSED,PCC-AGENT-DELEGATION
PCC-E06,APPLE-PCC-AGENT-2026DOC,Distinct external and client tool paths,E2,PROVIDER DOCUMENTATION,apple_pcc_agent,Extending workflows with tools; Delegated tool calls; Security properties of external tool calls,2026-09-14,Documented design; production build not observed,SPECIFICATION REVIEWED; NO RUN COLLECTED,External gateway disclosure; local tool execution outside outboundCalls,Purpose and retention at recipients not evaluated,UNTESTED,NOT ASSESSED,PCC-AGENT-EXTERNAL;PCC-AGENT-CLIENT-TOOL;PCC-AGENT-PIR;PCC-AGENT-CLIENT-SOURCE
PCC-E07,APPLE-PCC-AGENT-2026DOC,Encrypted KV cache and client-supplied keys across turns,E2,PROVIDER DOCUMENTATION,apple_pcc_multiturn,Persistent client connection; KV cache reuse; Sub-turn handling,2026-09-14,Documented design; production build not observed,SPECIFICATION REVIEWED; NO RUN COLLECTED,Cache reuse without keys retained by PCC between turns,Byte lifetime; key lifetime; reauthorization and failure paths untested,UNTESTED,NOT ASSESSED,PCC-AGENT-CACHE
PCC-E08,APPLE-PCC-2025,Release identification and inspectability across changes,E2,PROVIDER DOCUMENTATION,apple_pcc_transparency,Overview; Release data structure; Binary transparency; Release inclusion verification,2026-09-14,Documented design; production build not observed,SPECIFICATION REVIEWED; NO RUN COLLECTED,Publication and inspection mechanism for measured releases,No task-specific privacy regression replay,UNTESTED,NOT ASSESSED,


==> supplement/protocol_versions.csv <==
stage,version_id,artifact,artifact_sha256,description
INITIAL PILOT RUBRIC,FB-PILOT-v1,reviewer_guide.pdf; rubric_versions.csv,eca22f9d6e154ef82389e0ecd83a45e31a36b8a1063d13c3903ec1c511c28156,Guide and anchor wording used for the formative check; the guide is a content-equivalent reference copy with a stable publication identifier.
FINAL RUBRIC,FB-FINAL-v2,rubric_versions.csv; rubric_clarifications.csv,,Final anchor wording and guidance clarifications after the formative check.


==> supplement/review_case_traces.csv <==
trace_id,item_id,clarification_id,author_access_interpretation,excerpt_policy,colleague_original_label,colleague_record_locator,colleague_original_rationale,colleague_original_unmet_conditions,colleague_evidence_path_ids,colleague_source_ids,author_original_label,author_record_locator,author_original_rationale,author_original_unmet_conditions,author_evidence_path_ids,author_source_ids
T01,B03-D5,C01,The two records cite different source combinations for AICore D5.,SELECTED RATIONALE AND UNMET-CONDITION FIELDS,UD,Ratings!G20:H20,"UD; no fully supported D5 anchor for the inference boundary. EV040 supports an adjacent update rollback subclaim, not the whole D5-L3 conjunction. General help and app responsibility do not establish feature recourse.","Internal feature logs/review gates and user/admin recourse are not jointly established. No independent evaluation, recurring regressions and contestability package was collected.",C-EV040;C-EV041;C-EV042;C-AP011;C-AP012,S08;S10,1,Ratings!G20:H20,D5-L1: Google's responsible AI development pledge was interpreted as a high-level accountability commitment. Update rollback design supports only part of a separate operational path and does not raise the score.,"The full D5-L2 combination of feature logs, review gates, and user/admin recourse is unconfirmed. The full D5-L3 combination of independent review, post-update regression tests, rollback, and contestability is also unmet. Update-location guidance is not evidence of a contestation process. Interpretation: this broadly reads responsible AI pledges as accountability commitments under L1. If L1 requires only outcome-specific accountability and contestation, this anchor would also be UD.",A-EV208;A-EV209;A-EV210;A-EV212;A-AP201;A-AP202,S08;S09;S10
T02,B01-D4,C02,Both records use S02; C also cites S03 as a historical-version exclusion.,SELECTED RATIONALE AND UNMET-CONDITION FIELDS,UD,Ratings!G9:H9,"UD; no fully supported D4 anchor. Framework dispatch remains internal even when app tool implementation is adjacent. Registration alone is not evidence of user confirmation, runtime provenance, or a policy broker.","D4-L0 requires affirmative hidden routing, not silence. Tool configuration is UNDETERMINED; text-only does not establish tool absence. The later PCC route is not evidence about B01.",C-EV007;C-EV008;C-EV009;C-AP001;C-AP003,S02;S03,UD,Ratings!G9:H9,"No D4-L0-L3 anchor is fully established. Recording calls/results in a transcript does not establish runtime user notice or approval. Internal mediation obligations remain, so the entire tool dimension is not classified ADJ.","Tool code and external recipients belong to the app boundary. Confirmation/policy notice (L1), runtime tool/fallback/sensitive-source notice (L2), and policy blocking plus audit logs (L3) are unconfirmed. Local inference does not establish the absence of all tool paths.",A-EV007;A-EV008;A-AP001,S02
T03,B04-D3,C04,Both records use S14/S15 and emphasize different parts of the retained-state inventory.,SELECTED RATIONALE AND UNMET-CONDITION FIELDS,2,Ratings!G23:H23,"D3-L2, inventory-with-retention-classes alternative. EV049 and EV050 jointly support the state categories and retention settings. The optional non-capture branch is not assumed to be the user's configuration.","D3-L3 requires affirmative propagation to derivative state and retention audits, not merely a snapshot delete button. Exported copies need their own retention boundary.",C-EV049;C-EV050;C-EV051;C-AP019;C-AP020,S13;S14;S15,2,Ratings!G23:H23,"D3-L2. Documented snapshots, metadata, semantic indices, duration/capacity retention rules, and manual deletion are interpreted as a state inventory with retention classes. Handoff temporary files are recorded under a separate boundary.","The full D3-L3 requirements for creation/promotion controls, deletion propagation to summaries/embeddings/indices, and retention audits are not jointly established. Deletion delays, recoverability, and disk remnants are untested; recipient-app copies are out of scope. Interpretation: L2 retention classes mean duration/capacity rules for major stored objects. If separate rules are required for every state object, missing rules for Secure Settings and indices make L2 UD. Index deletion propagation remains explicitly unmet at L3.",A-EV305;A-EV306;A-EV307;A-EV312;A-AP304;A-AP306,S12;S14;S15


==> supplement/review_comparison.csv <==
item_id,case_id,manuscript_boundary_id,dimension,colleague_role,colleague_state,colleague_score,author_role,author_state,author_score,state_match,jointly_scored,numeric_match
B01-D1,B01,APPLE-FM-WWDC25,D1,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B01-D2,B01,APPLE-FM-WWDC25,D2,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B01-D3,B01,APPLE-FM-WWDC25,D3,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B01-D4,B01,APPLE-FM-WWDC25,D4,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,UD,,AUTHOR,UD,,YES,NO,
B01-D5,B01,APPLE-FM-WWDC25,D5,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,UD,,AUTHOR,UD,,YES,NO,
B02-D1,B02,APPLE-PCC-2025,D1,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B02-D2,B02,APPLE-PCC-2025,D2,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B02-D3,B02,APPLE-PCC-2025,D3,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,2,AUTHOR,SCORED,2,YES,YES,YES
B02-D4,B02,APPLE-PCC-2025,D4,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,UD,,AUTHOR,UD,,YES,NO,
B02-D5,B02,APPLE-PCC-2025,D5,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B03-D1,B03,ANDROID-AICORE-2026DOC,D1,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B03-D2,B03,ANDROID-AICORE-2026DOC,D2,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B03-D3,B03,ANDROID-AICORE-2026DOC,D3,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,2,AUTHOR,SCORED,2,YES,YES,YES
B03-D4,B03,ANDROID-AICORE-2026DOC,D4,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,UD,,AUTHOR,UD,,YES,NO,
B03-D5,B03,ANDROID-AICORE-2026DOC,D5,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,UD,,AUTHOR,SCORED,1,NO,NO,
B04-D1,B04,MS-RECALL-2026DOC,D1,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B04-D2,B04,MS-RECALL-2026DOC,D2,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES
B04-D3,B04,MS-RECALL-2026DOC,D3,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,2,AUTHOR,SCORED,2,YES,YES,YES
B04-D4,B04,MS-RECALL-2026DOC,D4,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,UD,,AUTHOR,UD,,YES,NO,
B04-D5,B04,MS-RECALL-2026DOC,D5,NON-AUTHOR SAME-ORGANIZATION COLLEAGUE,SCORED,1,AUTHOR,SCORED,1,YES,YES,YES


==> supplement/review_notes.csv <==
finding_id,issue,record_locators,author_synthesis,decision_rule,clarification_id
F01,Mixed internal and adjacent obligations,C:Ratings!G9:H9;G14:H14;G19:H19;G24:H24;Feedback!C7; A:Ratings!G9:H9;G14:H14;G19:H19;G24:H24;Feedback!C7:C9,Both records left all D4 dimensions UD. External recipient ownership does not discharge internal dispatch or network-initiation duties.,Assign conditions to owners before scope status. Whole-dimension ADJ requires no remaining applicable internal obligation.,C02
F02,Visibility audience and notice timing,C:Ratings!G6:H6;L6;G14:H14;Feedback!C6; A:Ratings!G6:H6;G14:H14;G24:H24;Feedback!C6,"Readable prompts, retrospective reports and public design pages do not necessarily provide task-source provenance or delivered user notice.","Identify audience, trigger and timing before assigning D1 visibility or D4 notice credit.",C03
F03,Different D3 alternatives behind matching scores,C:Ratings!G13:H13;G18:H18;G23:H23; A:Ratings!G13:H13;G18:H18;G23:H23;Feedback!C10,PCC/AICore request non-retention and Recall retained-state governance received 2 through different alternatives. Per-object Recall coverage remains a stated limitation.,"Name the selected alternative, covered stores, retention classes and unresolved objects. Do not infer equal privacy effects or index-deletion testing.",C04
F04,Accountability commitment versus general safety or acceptable use,C:Ratings!G10:H10;G20:H20; A:Ratings!G10:H10;G20:H20;Feedback!C6,"AICore D5 differs (C UD; A 1). A cites S09's responsible-AI paragraph; C cites S08/S10 for app responsibility, update rollback and support.",L1 requires a named owner and explicit capability-specific accountability undertaking. Generic safety pledges and acceptable-use restrictions alone are insufficient.,C01
F05,Coarse access versus within-account inference restraint,C:Ratings!G22:H22;L22; A:Ratings!G22:H22,Both records credit Recall authentication/enclave access at L1 while withholding task-specific inference-restraint credit.,Preserve the coarse principal/recipient alternative. Do not generalize account isolation to within-account contextual constraints.,C05


==> supplement/review_source_access.csv <==
item_id,source_id,source_key,official_url,colleague_evidence_ids,colleague_original_locators,author_evidence_ids,author_original_locators
B01-D1,S01,apple_foundation_models,https://developer.apple.com/documentation/FoundationModels,C-EV013,Supplied FoundationModels landing page,,
B01-D1,S02,apple_wwdc25_foundation_models,https://developer.apple.com/videos/play/wwdc2025/286/,C-EV001;C-EV002,"WWDC25, 'The model'; code sample 2:28, session.respond(to:) | WWDC25, 'Stateful session'; paragraph introducing the transcript property",A-EV001;A-EV002,"The model (2:05), respond(to:) example (2:28); WWDC25 | Tool calling (11:28), Defining a tool (13:42); WWDC25"
B01-D2,S02,apple_wwdc25_foundation_models,https://developer.apple.com/videos/play/wwdc2025/286/,C-EV003,"WWDC25, 'Stateful session'; instructions/prompts and generation-error paragraphs",A-EV003,"Stateful session (16:11), instructions/prompts and guardrail violation paragraphs; WWDC25"
B01-D2,S04,apple_foundation_models_policy,https://developer.apple.com/apple-intelligence/acceptable-use-requirements-for-the-foundation-models-framework/,C-EV004,"'Prohibited uses'; bullet concerning intellectual-property, publicity and privacy rights",A-EV004,Prohibited uses: biometric sensitive attributes / social behavior
B01-D3,S02,apple_wwdc25_foundation_models,https://developer.apple.com/videos/play/wwdc2025/286/,C-EV005;C-EV006,"WWDC25, 'Stateful session'; paragraph beginning 'Each interaction' | WWDC25, 'Stateful session'; transcript-property paragraph",A-EV005;A-EV006,Stateful session (16:11); Multi-turn interactions (17:46); WWDC25 | Stateful session: transcript property / draw UI views paragraph; WWDC25
B01-D4,S02,apple_wwdc25_foundation_models,https://developer.apple.com/videos/play/wwdc2025/286/,C-EV007;C-EV008,"WWDC25, 'Tool calling'; workflow paragraphs before 'Defining a tool' (13:42) | WWDC25, 'Tool calling'; tool initializer and lifetime paragraphs",A-EV007;A-EV008,"Tool calling (11:28), transcript/tool calls/tool outputs paragraphs; WWDC25 | Defining a tool (13:42); Attaching tools (15:03); WWDC25"
B01-D4,S03,apple_wwdc26_foundation_models,https://developer.apple.com/videos/play/wwdc2026/241/,C-EV009,"WWDC26, 'Private Cloud Compute' (4:20) and 'Composing models and configurations' (13:46)",,
B01-D5,S01,apple_foundation_models,https://developer.apple.com/documentation/FoundationModels,,,A-EV010,FoundationModels API reference
B01-D5,S02,apple_wwdc25_foundation_models,https://developer.apple.com/videos/play/wwdc2025/286/,C-EV010;C-EV011;C-EV012,"WWDC25, 'Developer experience' (21:02); Instruments paragraph | WWDC25, 'The model'; improvement-over-time paragraph | WWDC25, 'Developer experience'; Feedback Assistant paragraph",A-EV009;A-EV011;A-EV012,Developer experience (21:02): Instruments profiling paragraph; WWDC25 | Developer experience (21:02): Feedback Assistant paragraph; WWDC25 | Developer experience (21:02): custom adapter retraining paragraph; WWDC25
B02-D1,S05,apple_intelligence_privacy,https://support.apple.com/guide/iphone/apple-intelligence-and-privacy-iphe3f499e0e/ios,,,A-EV101,"About Private Cloud Compute, first paragraph; product version UNDETERMINED"
B02-D1,S06,apple_pcc_security,https://security.apple.com/blog/private-cloud-compute/,C-EV014;C-EV015,'Stateless computation and enforceable guarantees'; request-construction paragraph (web lines 51-52) | 'Stateless computation and enforceable guarantees'; encrypted-request paragraph (web lines 51-52),A-EV102,"Stateless computation and enforceable guarantees, request construction paragraph; product version UNDETERMINED"
B02-D2,S06,apple_pcc_security,https://security.apple.com/blog/private-cloud-compute/,C-EV016,'No privileged runtime access'; first and second mechanism paragraphs (web lines 62-65),,
B02-D2,S07,apple_pcc_security_guide,https://security.apple.com/documentation/private-cloud-compute/,C-EV017,"Guide landing page; core-requirements list, 'Stateless computation on personal user data'; indexed official text",A-EV103,Stateless Computation and Enforceable Guarantees > Overview; /statelessandenforcable; product version UNDETERMINED
B02-D3,S06,apple_pcc_security,https://security.apple.com/blog/private-cloud-compute/,C-EV018;C-EV019,'Stateless computation and enforceable guarantees'; software-stack paragraph (web lines 55-56) | 'Stateless computation and enforceable guarantees'; software-stack paragraph (web lines 55-56),,
B02-D3,S07,apple_pcc_security_guide,https://security.apple.com/documentation/private-cloud-compute/,,,A-EV104;A-EV105;A-EV106,"Stateless Inference > The Inference Engine; /statelessinference; product version UNDETERMINED | Stateless Computation and Enforceable Guarantees > Overview, Ephemeral Data Mode paragraph; product version UNDETERMINED | No Privileged Runtime Access > Overview; /noprivilegedaccess; product version UNDETERMINED"
B02-D3,S22,apple_pcc_multiturn,https://security.apple.com/documentation/private-cloud-compute/multiturnagent,C-EV024,Supplied Multi-Turn Agent page,A-EV109,Persistent client connection; KV cache reuse; product version UNDETERMINED
B02-D4,S05,apple_intelligence_privacy,https://support.apple.com/guide/iphone/apple-intelligence-and-privacy-iphe3f499e0e/ios,,,A-EV116,"Create an Apple Intelligence Report, steps 1-5; product version UNDETERMINED"
B02-D4,S06,apple_pcc_security,https://security.apple.com/blog/private-cloud-compute/,C-EV020,'Non-targetability'; anonymous credential and relay paragraph (web lines 76-77),,
B02-D4,S17,apple_pcc_transparency,https://security.apple.com/documentation/private-cloud-compute/releasetransparency,C-EV021,'Release data structure'; final paragraph on proxied Release digests; indexed official text,,
B02-D4,S18,apple_pcc_transitive,https://security.apple.com/documentation/private-cloud-compute/transitivetrust,C-EV022,Supplied Transitive Trust page,A-EV107,Proxy node policy enforcement; Trusted log revisions; Request execution log; product version UNDETERMINED
B02-D4,S21,apple_pcc_agent,https://security.apple.com/documentation/private-cloud-compute/pccagent,C-EV023,Supplied PCC Agent page,A-EV108,External tool calls; Security properties of external tool calls; product version UNDETERMINED
B02-D5,S05,apple_intelligence_privacy,https://support.apple.com/guide/iphone/apple-intelligence-and-privacy-iphe3f499e0e/ios,C-EV027,'Create an Apple Intelligence Report'; report duration and Export Activity steps,,
B02-D5,S06,apple_pcc_security,https://security.apple.com/blog/private-cloud-compute/,C-EV031;C-EV062,'Verifiable transparency'; bounty-commitment paragraphs (web lines 86-98) | 'Verifiable transparency'; commitment list and production-image paragraphs (web lines 81-94),A-EV115,"Verifiable transparency, commitment list; product version UNDETERMINED"
B02-D5,S16,apple_pcc_hardware,https://security.apple.com/documentation/private-cloud-compute/hardwareintegrity,C-EV025,'Certificate ceremony process'; pre-request controls and signed HSM-log paragraphs; indexed official text,A-EV112,Certificate ceremony process; product version UNDETERMINED
B02-D5,S17,apple_pcc_transparency,https://security.apple.com/documentation/private-cloud-compute/releasetransparency,C-EV026,"'Overview', 'Binary transparency' and 'Release inclusion verification'; indexed official text",A-EV111,Overview; Binary transparency; Release inclusion verification; product version UNDETERMINED
B02-D5,S19,apple_pcc_vre,https://security.apple.com/documentation/private-cloud-compute/virtualresearchenvironment,C-EV029,Supplied Virtual Research Environment page,A-EV113,Overview; Facilitating PCC research; product version UNDETERMINED
B02-D5,S20,apple_pcc_report,https://security.apple.com/documentation/private-cloud-compute/appendix_appleintelligencereport,C-EV028,Supplied Apple Intelligence Report appendix,A-EV110,Overview; Base64-encoded attestation bundles; product version UNDETERMINED
B02-D5,S23,apple_pcc_soc3,https://support.apple.com/guide/certifications/apple-private-cloud-compute-soc-3-audit-apc95a31b9d8/web,C-EV030,'SOC 3 overview' and 'SOC 3 report FAQ'; subject-matter and Apple Intelligence coverage questions,A-EV114,SOC 3 overview; SOC 3 report FAQ (subject matter / Apple Intelligence); product version UNDETERMINED
B03-D1,S08,android_gemini_nano,https://developer.android.com/ai/gemini-nano,C-EV033,Note before GenAI API list; page last-updated label 2026-09-08,A-EV202,Keep user data private and secure > Restricted Package Binding; Last updated 2026-09-08
B03-D1,S09,android_aicore_privacy,https://android-developers.googleblog.com/2024/10/introduction-to-privacy-and-safety-gemini-nano.html,C-EV032,'Protecting your privacy through data isolation'; first paragraph; dated 2024-10-01,A-EV201,"Protecting your privacy through data isolation, first paragraph; published 2024-10-01"
B03-D2,S09,android_aicore_privacy,https://android-developers.googleblog.com/2024/10/introduction-to-privacy-and-safety-gemini-nano.html,C-EV034;C-EV035,'Prioritizing Safety in Gemini Nano'; input/output-filter bullet | 'Protecting your privacy through data isolation'; first paragraph,A-EV203;A-EV204,"Prioritizing Safety in Gemini Nano > Safety filters on input and output; published 2024-10-01 | Protecting your privacy through data isolation, first paragraph; published 2024-10-01"
B03-D3,S09,android_aicore_privacy,https://android-developers.googleblog.com/2024/10/introduction-to-privacy-and-safety-gemini-nano.html,C-EV036,'Protecting your privacy through data isolation'; second paragraph,A-EV205,"Protecting your privacy through data isolation, second paragraph; published 2024-10-01"
B03-D3,S10,google_android_aicore_help,https://support.google.com/android/answer/17065362,C-EV037,'Why storage use increases'; old/new-model paragraph,A-EV211,"Troubleshoot issues > Why storage use increases, second paragraph"
B03-D4,S08,android_gemini_nano,https://developer.android.com/ai/gemini-nano,C-EV038,'Keep user data private and secure'; 'Indirect Internet Access' bullet,A-EV206;A-EV207,"Keep user data private and secure, first paragraph; Last updated 2026-09-08 | Keep user data private and secure > Indirect Internet Access; Last updated 2026-09-08"
B03-D4,S09,android_aicore_privacy,https://android-developers.googleblog.com/2024/10/introduction-to-privacy-and-safety-gemini-nano.html,C-EV039,'Private Compute Core (PCC) compliance'; second paragraph,,
B03-D5,S08,android_gemini_nano,https://developer.android.com/ai/gemini-nano,C-EV041,Note before GenAI API list,A-EV210,ML Kit GenAI APIs > Note; Last updated 2026-09-08
B03-D5,S09,android_aicore_privacy,https://android-developers.googleblog.com/2024/10/introduction-to-privacy-and-safety-gemini-nano.html,,,A-EV208,"Prioritizing Safety in Gemini Nano, introductory paragraph; published 2024-10-01"
B03-D5,S10,google_android_aicore_help,https://support.google.com/android/answer/17065362,C-EV040;C-EV042,'Why storage use increases'; fail-safe and stability-confirmation paragraphs | 'Need more help?'; help-community option,A-EV209;A-EV212,"Troubleshoot issues > Why storage use increases, second and third paragraphs; document version UNDETERMINED | Find AICore updates in system services, Settings steps 1–4"
B04-D1,S11,microsoft_recall_manage,https://learn.microsoft.com/en-us/windows/client-management/manage-recall,,,A-EV317;A-EV319,Manage Recall — DLP integration section (web body lines 162–180) | Data Loss Prevention (DLP) integration policy — first paragraph
B04-D1,S13,microsoft_recall_privacy,https://support.microsoft.com/windows/privacy-and-control-over-your-recall-experience-d404f672-7647-41e5-886c-a3c59680af15,C-EV043;C-EV044;C-EV045,"'User choice from the start'; opt-in, pause and settings paragraphs | 'User choice from the start'; tray-icon paragraph; filtering section, filter-badge bullet | 'Filtering apps, websites, and sensitive information from your snapshots'; foreground-tab caveat",A-EV301;A-EV302,"Filtering apps, websites, and sensitive information from your snapshots — first paragraph and filtering-feature list items 1–3 | User choice from the start — system-tray description; filter badge item in the filtering section"
B04-D2,S11,microsoft_recall_manage,https://learn.microsoft.com/en-us/windows/client-management/manage-recall,C-EV047,'Microsoft’s commitment to responsible AI'; emotion/contextual-cue paragraphs,,
B04-D2,S13,microsoft_recall_privacy,https://support.microsoft.com/windows/privacy-and-control-over-your-recall-experience-d404f672-7647-41e5-886c-a3c59680af15,C-EV048,"'Filtering apps, websites, and sensitive information from your snapshots'; sensitive-filter bullet",,
B04-D2,S14,microsoft_recall_architecture,https://blogs.windows.com/windowsexperience/2024/09/27/update-on-recall-security-and-privacy-architecture/,C-EV046,'Recall architecture' > 'Bound and verified VBS Enclaves'; authentication paragraph,A-EV303,Recall security model — Windows Hello authentication and authorization timeout paragraphs; S14 describes the 2024-09-27 design; actual build UNDETERMINED
B04-D2,S15,microsoft_recall_snapshots_disk,https://support.microsoft.com/en-us/windows/ai/ai-features/manage-your-recall-snapshots-and-disk-space,,,A-EV304,Microsoft’s commitment to responsible AI and Privacy — perceived emotions and contextual cues paragraphs
B04-D3,S12,microsoft_recall_click_to_do,https://support.microsoft.com/en-US/Windows/ai/ai-features/click-to-do-in-recall-do-more-with-what-s-on-your-screen,,,A-EV312,Privacy considerations for Click to Do in Recall — temporary file and post-request retention paragraphs
B04-D3,S13,microsoft_recall_privacy,https://support.microsoft.com/windows/privacy-and-control-over-your-recall-experience-d404f672-7647-41e5-886c-a3c59680af15,C-EV051,'User choice from the start'; first paragraph,,
B04-D3,S14,microsoft_recall_architecture,https://blogs.windows.com/windowsexperience/2024/09/27/update-on-recall-security-and-privacy-architecture/,C-EV049,'Recall architecture' > 'Semantic Index' and 'Snapshot Store',A-EV305,Recall architecture — Secure Settings; Semantic Index; Snapshot Store; S14 describes the 2024-09-27 design; actual build UNDETERMINED
B04-D3,S15,microsoft_recall_snapshots_disk,https://support.microsoft.com/en-us/windows/ai/ai-features/manage-your-recall-snapshots-and-disk-space,C-EV050,'Maximum storage duration' and introductory deletion-controls paragraph,A-EV306;A-EV307,Maximum storage for snapshots > Maximum storage duration and Change the storage space limit | Maximum storage for snapshots > Delete snapshots and the subsequent search-result deletion procedure
B04-D4,S11,microsoft_recall_manage,https://learn.microsoft.com/en-us/windows/client-management/manage-recall,C-EV052;C-EV055;C-EV056;C-EV057,'Recall security and privacy architecture'; internet-artifacts paragraph | 'Providing feedback to Microsoft about Recall'; first paragraph | 'Recall security and privacy architecture'; diagnostic-data sentence | 'Configure policies for Recall'; 'Allow export of Recall and snapshot information' bullet,A-EV308;A-EV309;A-EV310;A-EV313;A-EV318,Manage Recall > Recall security and privacy architecture — first paragraph | Manage Recall — sentence beginning Occasionally in the architecture section (web body lines 54–55) | Manage Recall — Like any Windows feature sentence in the architecture section (web body line 54) | Manage Recall — Allow export section (web body lines 181–197) | Allow export of Recall and snapshot information — managed devices policy-value list
B04-D4,S12,microsoft_recall_click_to_do,https://support.microsoft.com/en-US/Windows/ai/ai-features/click-to-do-in-recall-do-more-with-what-s-on-your-screen,C-EV053;C-EV054,'Privacy considerations for Click to Do in Recall'; online-action list | 'Click to Do does more with content' and 'Regional variations for Click to Do in Recall',A-EV311,Privacy considerations for Click to Do in Recall — online-provider items; Click to Do does more with content
B04-D5,S11,microsoft_recall_manage,https://learn.microsoft.com/en-us/windows/client-management/manage-recall,C-EV058;C-EV059,'Allow Recall and snapshots policies'; first paragraph | 'Providing feedback to Microsoft about Recall'; menu action,A-EV314;A-EV321,Manage Recall — Configure policies and Allow Recall and snapshots policies sections | Configure policies for Recall — introductory paragraph and policy list
B04-D5,S13,microsoft_recall_privacy,https://support.microsoft.com/windows/privacy-and-control-over-your-recall-experience-d404f672-7647-41e5-886c-a3c59680af15,C-EV061,Introductory control summary and 'User choice from the start',,
B04-D5,S14,microsoft_recall_architecture,https://blogs.windows.com/windowsexperience/2024/09/27/update-on-recall-security-and-privacy-architecture/,C-EV060,'Recall security reviews'; assessment and review bullets,A-EV315;A-EV320,Conclusion; S14 describes the 2024-09-27 design; actual build UNDETERMINED | Recall security reviews — third-party security-vendor item; S14 describes the 2024-09-27 design; actual build UNDETERMINED
B04-D5,S15,microsoft_recall_snapshots_disk,https://support.microsoft.com/en-us/windows/ai/ai-features/manage-your-recall-snapshots-and-disk-space,,,A-EV316,We want to hear from you!


==> supplement/rubric_clarifications.csv <==
clarification_id,comparison_signal,topic,clarified_guidance,dimensions,record_locators,final_rule_version
C01,SOLE DIFFERING LABEL,Capability-specific accountability,Added criterion: Level 1 requires a named capability owner or a capability-specific recourse/change-review undertaking; general safety pledges and acceptable-use restrictions alone are insufficient.,D5,C:Ratings!G20:H20; A:Ratings!G20:H20,FB-FINAL-v2
C02,MATCHING LABELS,Internal duties and adjacent paths,"Assign conditions to owners before scope status; registering an external recipient as ADJ does not erase the initiating component's dispatch, notice, or mediation duties.",D4,C:Ratings!G9:H9;G14:H14;G19:H19;G24:H24; A:Ratings!G9:H9;G14:H14;G19:H19;G24:H24,FB-FINAL-v2
C03,MATCHING LABELS,Visibility audience and timing,"Record the audience, trigger, route, notice content, and delivery time. A feature-specific specification can support documentary D4; generic descriptions and retrospective reports do not establish task-source provenance or actual notice delivery.",D1;D4,C:Ratings!G6:H6;G14:H14; A:Ratings!G6:H6;G14:H14,FB-FINAL-v2
C04,MATCHING LABELS,Retention alternatives,State whether level 2 rests on retained-state inventory/classes or specified non-creation/non-retention; name covered stores and unresolved objects.,D3,C:Ratings!G13:H13;G18:H18;G23:H23; A:Ratings!G13:H13;G18:H18;G23:H23,FB-FINAL-v2
C05,MATCHING LABEL,Coarse access versus semantic restraint,Account authentication or enclave access can support the coarse-access alternative but does not establish within-account purpose limits or sensitive-inference restraint.,D2,C:Ratings!G22:H22; A:Ratings!G22:H22,FB-FINAL-v2


==> supplement/rubric_versions.csv <==
anchor_id,initial_wording,final_wording,change_type,final_rule_version
D1-L0,No task-level source limits or data-flow map,Task sources demonstrably unrestricted or lacking a data-flow control,CAMERA-READY CONSISTENCY FIX,FB-FINAL-v2
D1-L1,"Boundary-limited input, or broad permissions or policy, without task-level source visibility","Declared request/recipient boundary, or broad source permissions/policy; task-source provenance not required",OPERATIONAL CLARIFICATION,FB-FINAL-v2
D1-L2,Per-task source scoping with visible active sources,Per-task source scoping with visible active sources,UNCHANGED ANCHOR,FB-FINAL-v2
D1-L3,"Enforced minimization with provenance logs, redaction, and denied-source evidence","Enforced minimization with provenance logs, redaction, and denied-source evidence",UNCHANGED ANCHOR,FB-FINAL-v2
D2-L0,Cross-domain retrieval or profiling unconstrained,Affirmative evidence of unconstrained cross-domain retrieval or profiling,CAMERA-READY CONSISTENCY FIX,FB-FINAL-v2
D2-L1,Coarse recipient/access constraint or general safety language without task-specific flow or inference limits,Coarse principal/recipient access constraint or general safety statement; task-specific limits not required,OPERATIONAL CLARIFICATION,FB-FINAL-v2
D2-L2,"Domain labels, retrieval budgets, and sensitive-output checks","Domain labels, retrieval budgets, and sensitive-output checks",UNCHANGED ANCHOR,FB-FINAL-v2
D2-L3,Default denial for cross-domain use; tested suppression of unnecessary sensitive inferences,Default denial for cross-domain use; tested suppression of unnecessary sensitive inferences,UNCHANGED ANCHOR,FB-FINAL-v2
D3-L0,Durable state invisible or undefined,Material durable state demonstrably lacks an inventory and retention/deletion control,CAMERA-READY CONSISTENCY FIX,FB-FINAL-v2
D3-L1,State identified but retention/deletion governance unspecified; reset/delete control or broad non-retention claim only,"Identified state, reset/delete control, or broad non-retention claim; detailed retention/deletion rules not required",OPERATIONAL CLARIFICATION,FB-FINAL-v2
D3-L2,"State inventory with retention classes, or a specified non-creation/non-retention path","State inventory with retention classes, or a specified non-creation/non-retention path",UNCHANGED ANCHOR,FB-FINAL-v2
D3-L3,"Enforced non-creation or promotion gates, deletion propagation to summaries/embeddings/indexes, and retention audits","Enforced non-creation or promotion gates, deletion propagation to summaries/embeddings/indexes, and retention audits",UNCHANGED ANCHOR,FB-FINAL-v2
D4-L0,Tool calls or remote routing hidden,Affirmative evidence of undisclosed tool calls or remote routing,CAMERA-READY CONSISTENCY FIX,FB-FINAL-v2
D4-L1,Confirmation or policy notice without provenance,User/admin confirmation or delivered policy notice for the declared action/route; provenance not required,OPERATIONAL CLARIFICATION,FB-FINAL-v2
D4-L2,"Runtime notice for tool use, fallback, and sensitive source influence","Runtime notice for tool use, fallback, and sensitive source influence",UNCHANGED ANCHOR,FB-FINAL-v2
D4-L3,Policy broker blocks out-of-scope disclosure and keeps auditable tool/fallback logs,Policy broker blocks out-of-scope disclosure and keeps auditable tool/fallback logs,UNCHANGED ANCHOR,FB-FINAL-v2
D5-L0,"No audit trail, recourse, or update review","Applicable accountability, recourse, and change review demonstrably absent",CAMERA-READY CONSISTENCY FIX,FB-FINAL-v2
D5-L1,High-level accountability commitments,Named capability owner OR capability-specific recourse/change-review undertaking,ADDED CRITERION AND CAMERA-READY CLARIFICATION,FB-FINAL-v2
D5-L2,"Feature-level logs, review gates, and user/admin recourse","Named owner, feature-level logs and review gates, plus user/admin recourse",CAMERA-READY EXHAUSTIVENESS FIX,FB-FINAL-v2
D5-L3,"Independent review, regression tests after updates, documented rollback, and contestability","Independent review, regression tests after updates, documented rollback, and contestability",UNCHANGED ANCHOR,FB-FINAL-v2


==> supplement/source_manifest.csv <==
citation_key,official_url,access_date,locator,response_sha256,fetch_note,retrieval_url
apple_foundation_models,https://developer.apple.com/documentation/FoundationModels,2026-05-05,FoundationModels API reference; FoundationModels module,aeea92f078d8094804be86e4f09a993e16b8bca8c5f93044159c27e6f08a56ff,Raw response stable across repeated verifier fetches.,https://developer.apple.com/documentation/FoundationModels
apple_wwdc25_foundation_models,https://developer.apple.com/videos/play/wwdc2025/286/,2026-07-17,WWDC25 transcript: The model; respond(to:); Instructions; Stateful session; transcript; Tool calling,,Reachable but raw response bytes changed on later verification; no stable response hash recorded.,https://developer.apple.com/videos/play/wwdc2025/286/
apple_wwdc26_foundation_models,https://developer.apple.com/videos/play/wwdc2026/241/,2026-07-24,WWDC26 transcript: Private Cloud Compute; model abstraction layer; composing models and configurations,,Reachable but raw response bytes changed on later verification; no stable response hash recorded.,https://developer.apple.com/videos/play/wwdc2026/241/
apple_foundation_models_policy,https://developer.apple.com/apple-intelligence/acceptable-use-requirements-for-the-foundation-models-framework/,2026-05-05,Prohibited uses; Acceptable Use Requirements,,Reachable but raw response bytes changed across repeated verifier fetches; no stable response hash recorded.,https://developer.apple.com/apple-intelligence/acceptable-use-requirements-for-the-foundation-models-framework/
apple_intelligence_privacy,https://support.apple.com/guide/iphone/apple-intelligence-and-privacy-iphe3f499e0e/ios,2026-05-05,Apple Intelligence and Privacy; Private Cloud Compute; Apple Intelligence Report,d64418eda2cce584b8df02f6492db262d374c8fff92a8dabc47f5bad0b134d50,Raw response stable across repeated verifier fetches.,https://support.apple.com/guide/iphone/apple-intelligence-and-privacy-iphe3f499e0e/ios
apple_pcc_security,https://security.apple.com/blog/private-cloud-compute/,2026-05-05,Stateless computation; No privileged runtime access; Verifiable transparency,f4ead309193393ab3d9ef4232bedd4b39765a7b3023919a3dbd98771e0e1fc47,Raw response stable across repeated verifier fetches.,https://security.apple.com/blog/private-cloud-compute/
apple_pcc_security_guide,https://security.apple.com/documentation/private-cloud-compute/,2026-07-17,Stateless computation and enforceable guarantees; logging and debugging constraints,b90ca6c4bf1a73df5e5043a4b6143084cc6ed62f09ee880ec564b8724b299634,Raw response stable across repeated verifier fetches.,https://security.apple.com/documentation/private-cloud-compute/
android_gemini_nano,https://developer.android.com/ai/gemini-nano,2026-09-24,Gemini Nano privacy section; developer responsibility; AICore relationship; page revision dated 2026-09-08,,Reachable but raw response bytes changed across repeated verifier fetches; no stable response hash recorded.,https://developer.android.com/ai/gemini-nano
android_aicore_privacy,https://android-developers.googleblog.com/2024/10/introduction-to-privacy-and-safety-gemini-nano.html,2026-05-05,Data isolation; Safety,,Reachable but raw response bytes changed on later verification; no stable response hash recorded.,https://android-developers.googleblog.com/2024/10/introduction-to-privacy-and-safety-gemini-nano.html
google_android_aicore_help,https://support.google.com/android/answer/17065362,2026-05-07,About Android AICore; AICore updates; storage and update behavior,,Reachable but raw response bytes changed across repeated verifier fetches; no stable response hash recorded.,https://support.google.com/android/answer/17065362
microsoft_recall_manage,https://learn.microsoft.com/en-us/windows/client-management/manage-recall,2026-05-05,Manage Recall for Windows clients; Recall security and privacy architecture: internet artifacts; filtering policies; Click to Do; enterprise policy; perceived emotions; contextual identification; Providing feedback to Microsoft about Recall,,Reachable but raw response bytes changed on later verification; no stable response hash recorded.,https://learn.microsoft.com/en-us/windows/client-management/manage-recall
microsoft_recall_click_to_do,https://support.microsoft.com/en-US/Windows/ai/ai-features/click-to-do-in-recall-do-more-with-what-s-on-your-screen,2026-07-24,Click to Do privacy considerations; Ask Copilot; feedback; online actions; regional variations,,Reachable but raw response bytes changed across repeated verifier fetches; no stable response hash recorded.,https://support.microsoft.com/en-US/Windows/ai/ai-features/click-to-do-in-recall-do-more-with-what-s-on-your-screen
microsoft_recall_privacy,https://support.microsoft.com/windows/privacy-and-control-over-your-recall-experience-d404f672-7647-41e5-886c-a3c59680af15,2026-05-05,Privacy and control over Recall; opt-in; pause; filtering apps and websites; delete controls,,Reachable but raw response bytes changed across repeated verifier fetches; no stable response hash recorded.,https://support.microsoft.com/windows/privacy-and-control-over-your-recall-experience-d404f672-7647-41e5-886c-a3c59680af15
microsoft_recall_architecture,https://blogs.windows.com/windowsexperience/2024/09/27/update-on-recall-security-and-privacy-architecture/,2026-05-07,Snapshot Store/Semantic Index; security and privacy architecture,,An earlier verifier request returned HTTP 403 and a later request succeeded; no stable response hash is recorded because availability and response bytes may vary.,https://blogs.windows.com/windowsexperience/2024/09/27/update-on-recall-security-and-privacy-architecture/
microsoft_recall_snapshots_disk,https://support.microsoft.com/en-us/windows/ai/ai-features/manage-your-recall-snapshots-and-disk-space,2026-07-17,Manage Recall snapshots and disk space; local processing; retention and deletion guidance,,Reachable but raw response bytes changed across repeated verifier fetches; no stable response hash recorded.,https://support.microsoft.com/en-us/windows/ai/ai-features/manage-your-recall-snapshots-and-disk-space
apple_pcc_hardware,https://security.apple.com/documentation/private-cloud-compute/hardwareintegrity,2026-09-14,Overview; Hardware design; Hardware lifecycle; Certificate ceremony process,d0a90bb6f05b6585f3ad9a97971cd864ff63f7241b8556e34f84f93560060183,"Identical response bytes on two preparation fetches; future stability is not assumed. Hash covers official DocC JSON content, not the JavaScript HTML shell.",https://security.apple.com/data/documentation/private-cloud-compute/hardwareintegrity.json
apple_pcc_transparency,https://security.apple.com/documentation/private-cloud-compute/releasetransparency,2026-09-14,Overview; Release data structure; Binary transparency; Release inclusion verification,d4f32f9f65c8013b7146be341f2e8866c1a9b1f5cb89830b7cdbe222cff748c7,"Identical response bytes on two preparation fetches; future stability is not assumed. Hash covers official DocC JSON content, not the JavaScript HTML shell.",https://security.apple.com/data/documentation/private-cloud-compute/releasetransparency.json
apple_pcc_transitive,https://security.apple.com/documentation/private-cloud-compute/transitivetrust,2026-09-14,Trusted log revisions; Trusted release sets; Request execution log,00816417cbee6343efbe55f92e86247bb7621e4fa889de9530631ab415bd0b00,"Identical response bytes on two preparation fetches; future stability is not assumed. Hash covers official DocC JSON content, not the JavaScript HTML shell.",https://security.apple.com/data/documentation/private-cloud-compute/transitivetrust.json
apple_pcc_vre,https://security.apple.com/documentation/private-cloud-compute/virtualresearchenvironment,2026-09-14,Overview; Facilitating PCC research,aa886c6289f06e8b8cf924997aac253135847f9c1f93be859d5a169d5945e842,"Identical response bytes on two preparation fetches; future stability is not assumed. Hash covers official DocC JSON content, not the JavaScript HTML shell.",https://security.apple.com/data/documentation/private-cloud-compute/virtualresearchenvironment.json
apple_pcc_report,https://security.apple.com/documentation/private-cloud-compute/appendix_appleintelligencereport,2026-09-14,Overview; Base64-encoded attestation bundles,6a4853c2989f43f51b2f76fef6ec147a9fcd2be13bec4fb53f8af3c394ec644d,"Identical response bytes on two preparation fetches; future stability is not assumed. Hash covers official DocC JSON content, not the JavaScript HTML shell.",https://security.apple.com/data/documentation/private-cloud-compute/appendix_appleintelligencereport.json
apple_pcc_agent,https://security.apple.com/documentation/private-cloud-compute/pccagent,2026-09-14,Extending workflows with tools; Delegated tool calls; Security properties of external tool calls,b5198a196ca3654207ece9b4ba5ea24e6fd92b081eef15f1a40772b7b83e38e1,"Identical response bytes on two preparation fetches; future stability is not assumed. Hash covers official DocC JSON content, not the JavaScript HTML shell.",https://security.apple.com/data/documentation/private-cloud-compute/pccagent.json
apple_pcc_multiturn,https://security.apple.com/documentation/private-cloud-compute/multiturnagent,2026-09-14,Persistent client connection; KV cache reuse; Sub-turn handling,b12a4450345260c594afdcdc1e5dfebcc9079c667ac8d5a5012168420ef58c0d,"Identical response bytes on two preparation fetches; future stability is not assumed. Hash covers official DocC JSON content, not the JavaScript HTML shell.",https://security.apple.com/data/documentation/private-cloud-compute/multiturnagent.json
apple_pcc_soc3,https://support.apple.com/guide/certifications/apple-private-cloud-compute-soc-3-audit-apc95a31b9d8/web,2026-09-14,SOC 3 overview; SOC 3 reports; SOC 3 report FAQ,1ea91b17b9e72bdb2453fc02678abb7b103d3cbdde39c8715df578c99659622f,Identical response bytes on two preparation fetches; future stability is not assumed.,https://support.apple.com/guide/certifications/apple-private-cloud-compute-soc-3-audit-apc95a31b9d8/web
apple_pcc_soc3_report,https://help.apple.com/pdf/certifications/en_US/2026-Apple-PCC-SOC-3-Report-05-01-25-to-04-30-26.pdf,2026-09-14,Report pp. 3-5: Scope; Responsibilities; Opinion; Restricted use,e744e442f44fb0f87f9a279944c570be1dedcecc6c3dd7beff7a3147ce38ab3f,Identical response bytes on two preparation fetches; future stability is not assumed.,https://help.apple.com/pdf/certifications/en_US/2026-Apple-PCC-SOC-3-Report-05-01-25-to-04-30-26.pdf

